Enhanced Signal Recovery via Sparsity Inducing Image Priors

Parsimony in signal representation is a topic of active research. Sparse signal processing and representation is the outcome of this line of research which has many applications in information processing and has shown significant improvement in real-world applications such as recovery, classification, clustering, super resolution, etc. This vast influence of sparse signal processing in real-world problems raises a significant need in developing novel sparse signal representation algorithms to obtain more robust systems. In such algorithms, a few open challenges remain in (a) efficiently posing sparsity on signals that can capture the structure of underlying signal and (b) the design of tractable algorithms that can recover signals under aforementioned sparse models.

==> fncychap/readme.txt <==
FNCYCHAP Readme-file (Release 5 v1.3) 2004/09/20

To install this put the sty file in a directory searched by TeX. 
The LaTeX-base has to be post 1994/12/01.
However, a warning will be given if the base is
older than 1995/12/01.

Print the user documentation contained in the file FncyChap.pdf

Report bugs and questions to

Ulf Lindgren 
  ulf DOT a DOT lindgren AT ericsson DOT com


